Revisiting high-order Taylor methods for astrodynamics and celestial mechanics

We present heyoka, a new, modern and general-purpose implementation of Taylor's integration method for the numerical solution of ordinary differential equations. Detailed numerical tests focused on difficult high-precision gravitational problems in astrodynamics and celestial mechanics show how our general-purpose integrator is competitive with and often superior to state-of-the-art specialised symplectic and non-symplectic integrators in both speed and accuracy. In particular, we show how Taylor methods are capable of satisfying Brouwer's law for the conservation of energy in long-term integrations of planetary systems over billions of dynamical timescales. We also show how close encounters are modelled accurately during simulations of the formation of the Kirkwood gaps and of Apophis' 2029 close encounter with the Earth (where heyoka surpasses the speed and accuracy of domain-specific methods). heyoka can be used from both C++ and Python, and it is publicly available as an open-source project.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> reviewer_report.txt <==
Scientific Editor's Comments:
Editor
Comments to the Author:
Despite recommending major revisions, the reviewer is clearly impressed with your research and has written a constructive report. Please take the time to respond properly to all of the points raised before revising your manuscript.  There is an issue with many of your figures: For readability you will need to ensure that all the fonts (both letters and numbers) used in your figures are at least as large as that used in the figure legends.  This is not the case for many of your figures. Also, is there any particular reason you cannot just use "heyoka" without the reversed k?  It might make the term easier to adopt.

Answer: We are indeed very thankful to the reviewer and his positive feedback. Fonts have been enlarged in figures 8,9,10. Typed name was changed as suggested.


Reviewer's Comments:
Reviewer: 1

Comments to the Author
R: This paper was fantastic, and a pleasure to read.  It is of high quality.  High care was put into the code itself and the online code repository, the tests themselves, and the rest of this paper.  I have many comments and suggestions, but this is not supposed to be an indication of poor quality, quite the opposite.  I still believe with some additional effort, the paper can be improved significantly, still.  After addressing these comments, I’d be pleased to recommend publication.  I would like to stay anonymous.  Also, it’s hard to say whether I’m recommending minor, moderate, or major revisions; this depends on how the authors choose to address my comments.  I’ve indicated major revisions.

Reply: Thanks for the kind words and the many great suggestions. We mostly agree on everything, even though many would require separate in-depth discussions and experiments that we are indeed considering for the future development plan of heyoka.

R: Perhaps the most surprising part of this paper is that the authors have achieved Brouwer’s Law with seemingly little effort.  Their goal is to keep the truncation error small at each step, and this seems to be sufficient to get Brouwer’s Law.  It strikes me as a big contrast to the works of authors like Hairer et al. (2008) and Rein & Spiegel (2015) who took painstaking measures to achieve Brouwer’s Law.

Reply: We think we may have not done the best job at describing correctly what makes Heyoka able to follow Brouwer's law. It is not only the Taylor approach, but also the combined use of pairwise and compensated summation techniques, and the use of a tolerance below machine precision. We made several experiments before converging to the final setup which now allows for the law to be kept for long-term integrations. The wording in section 3.5, we think, describe the final decisions we converged to.

R: However, I believe we can find clues for heyoka’s success, and I believe the authors should explore this.  A significant clue might come from the recent work by Hernandez & Holman (2021), who develop EnckeHH, and achieve Brouwer’s Law for fixed time steps; revealing, in fact, that IAS15 didn’t follow Brouwer’s Law for fixed time steps, at least at the time.  Indeed, it is possible Hairer et al. (2008) might have also found bias, had they done long-term studies.  It appears adaptive stepping may mask some problems in the algorithm in some cases.
The commonality between IAS15 and heyoka is the use of adaptive stepping.  So I’d like to see what would happen if heyoka keeps a fixed small time step (and also fixed polynomial order).  It is quite possible to do this for problems with well-defined timescales like the Solar System.  If the authors are able to still achieve Brouwer’s Law with fixed time step, this is significant and should be reported.  Achieving Brouwer’s Law for fixed time steps has uses that adaptive stepping wouldn’t allow; for example, if the ephemeris of reference bodies are known at fixed time intervals. Conversely, I’d like to see what happens if the authors keep the step fixed, but vary the order of the integrator p, to achieve some truncation error.  It would be really interesting to see whether Brouwer’s Law can be achieved in this situation.

Reply: we would like to thank the reviewer for pointing us to the new EnckeHH paper, which indeed we had missed in the literature review. The idea of testing heyoka with fixed timesteps is very interesting, and it is not something we originally thought about as we focused our effort on adaptive timestepping. At this stage of the project, it is not trivial for us to quickly adapt the existing codebase to implement an alternative fixed timestep strategy, as that would require substantial refactoring. We agree however that this is a very interesting research direction to explore for the future development of heyoka.

I have several other comments, which I’ll list roughly in order of the paper. 

Abstract
1. I suggest not writing “first time”
Reply: changed.

Section 2
“implicit versions of the Taylor integration scheme”— isn’t this just what Hermite is?
Reply: Hermite integration, as we understand it, is about using the fundamental theorem of calculus to write x_{i+1} as a function of an integral of the dynamics. The integral is then approximated by Hermite formulas and an implicit method is derived. On the other hand an implicit version of the Taylor scheme would work very differently being still based on the Taylor expansion of x(t) (no use of the fundamental theorem needed) and would also need automated differentiation and inline compilation.

Section 2.1
“gist” — I suggest a more formal word.
Reply: changed.

Section 2.2
1. So I guess it’s correct that p is always fixed for a given problem?

Reply: once the choice is made on the relative error to target, yes p will be fixed throughout the integration. The same problem can though be integrated specifying a different epsilon and thus p.

2. I was confused by the notation ||x_0||_{\infty} and similar.  If I missed the definition, I apologize.  If not, please define carefully and let me know; I cannot confidently understand the paper without clarifying this notation.

Reply: sorry for leaving this out: the infinity norm is the maximum element of a vector, in absolute value. Now explained in words after its first appearance.

3. “Taylor integrator is a true single-step method.”  I don’t know what “true” means here, I would eliminate that.  It is a one-step method, just like IAS15 or EnckeHH.  Also, we might note, IAS15 and EnckeHH are implicit methods, unlike heyoka, so this might give them stability advantages.  But from the complete tests the authors make, it seems there may be no advantage!

Reply: we have removed the "true" moniker.

4. Automatic differentiation can be a significant source of roundoff error, in my experience.  I wonder if this worsens the possible errors the authors are finding, for example, in Fig. 4.

Reply: Automated differentiation, as we understand it, is rather immune from roundoff errors (as opposed to numerical differentiation). It can be regarded as an exact form of differentiation (you would get the same result by computing the symbolic expression for the derivative and evaluate it).

Section 4.2
1. Throughout the paper, please use a different term than “body counts.”
Reply: we have modified the text accordingly.

2. “high-count N-body” — please use a different term.
Reply: replaced with "large N-body systems".

3.  It might be nice to also see a scaling for a WH method, like WHFast.
Reply: the plot in Figure 3 refers to high-accuracy integrations, a setup in which we think WHFast would not be competitive with heyoka or IAS15.

Section 4.3.
2. Second paragraph of Section 4.3: I think the authors should be more clear about what they are trying to achieve in this section.  Higher-order integrators have been argued to be a waste of resources for tests of many Lyapunov times like what the authors test here (see Portegies Zwart & Boekholt (2014), and Hernandez et al. (2020) ).  So while the test of Section 4.3 is great for seeing the roundoff properties of heyoka, it doesn’t necessarily confer a special accuracy on the study of the outer Solar System.  So I think the authors should maybe reflect this point in Section 4.3.
Reply: We agree with the comment of the reviewer. We have added a couple of clarifying sentences on the intent of the test.

3.  Throughout the paper, I’m not sure I understood the tolerance of 10^{-18}, why can’t we use 10^{-16}, which might give a faster algorithm?
Reply: we have added a paragraph with an explanation about the tolerance level at the end of section 4.3.

4. No acronym is used for “automatic differentiation” here.
Reply: fixed.

5. What would happen if we set the tolerance to something like 10^{-8}?  Would the error grow as sqrt(t) still?  If so, then the method is just as good as a symplectic method, and this would be incredible.
Reply: we ran another batch of tests on the long-term integration of the outer Solar System with a tolerance of 1e-9 and the error indeed does not grow as sqrt(t), indicating the presence of a bias.

Section 4.4
1. I might argue against the test here.  Using heyoka with small tolerance to study the structure of the Kirkwood gaps seems like it might be overkill.  You might get an equally accurate result using a low accuracy and low order symplectic method.
Reply: We have added a sentence at the beginning of the section clarifying how the intent of the example is to test the behaviour of heyoka in a setup which combines long-term dynamical evolution with accurate modelling of close encounters, and not to provide novel scientific insight.

2. A more interesting problem might be given by the restricted three-body problem from Wisdom (2017), which involves many challenging close encounters.
Reply: Very correct. Somehow we did not think about including such an interesting test case, we will surely consider to include it in future versions of our online docs.

Section 4.5
1.  The authors describe a “pairwise summation algorithm.”  I would encourage the authors to please expand on how they implemented this and a little more detail on how it works, perhaps in a subsection or an appendix.
Reply: We wish there was more to be described, but in reality the implementation used is rather straight forward (directly from the reference Higham 93). We now stress the reference early on in Section 3.5 where we mention that pairwise summation is also implemented in heyoka in the automated differentiation expressions. For fairness to the RKF78 algorithmic comparison we also implemented it there (where it does not really make a difference since the integration time is 100 years and is not enough for its effect to show).

2. It would be nice to see Fig. 8 with RKF7(8), and how this latter method’s error grows.
Reply: We included the trend for RKF78 showing a net and evident bias as well as a higher magnitude of the overall error.

Section 4.6
1. Isn’t it better to say Jacobi constant, rather than total energy?
Reply: Here the integration is made straight in the inertial frame not in a co-rotating one. In this case we prefer to refer to "energy". Even though we understand that at the end its value is closely connected (when not identical) to the Jacobi's constant defined in the co rotating frame.

2. “each time step” — so even though the step was adaptive, an output was computed every step?
Reply: Yes we record after each (adaptive) step the output as to be able to assemble our plots. In general, clearly, it is not needed.

Section 4.7
1. “All numerical simulations […] were done using modern versions of Wisdom & Holman (1991).”  This is inaccurate.  The integrations in Grimm et al. (2018) and Agol et al. (2020) do integrations based on symplectic integrators independent of the Wisdom—Holman methods; e.g., Dehnen & Hernandez (2017). 
Reply: thanks for pointing this out, we though GENGA was used and that it was based on WH we now rephrased the sentence.

2. “activate compact mode” — what is this?
Reply: Compact mode is described in section 3.4 (now in the title). It slows down by a factor 2-4 the numerical integration, but it allow the just-in-time compilation to terminate within seconds (when the right hand side of the equation of motion is a sum of many terms llvm would take quite some time to compile the integrator, with compact mode this is solved to the expense of a factor x2 in the resulting speed of the compiled integrator (see figure 3)

3. “interesting CPU performances” — please use a different word than “interesting” because I don’t know the meaning here.
Reply: Changed.



==> reviewer_report_2.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
R: Perhaps the most surprising part of this paper is that the authors have achieved Brouwer’s Law with seemingly little effort.  Their goal is to keep the truncation error small at each step, and this seems to be sufficient to get Brouwer’s Law.  It strikes me as a big contrast to the works of authors like Hairer et al. (2008) and Rein & Spiegel (2015) who took painstaking measures to achieve Brouwer’s Law.

Reply: We think we may have not done the best job at describing correctly what makes heyoka able to follow Brouwer's law. It is not only the Taylor approach, but also the combined use of pairwise and compensated summation techniques, and the use of a tolerance below machine precision. We made several experiments before converging to the final setup which now allows for the law to be kept for long-term integrations. The wording in section 3.5, we think, describe the final decisions we converged to.

R2: I think I am surprised that these summation techniques, pairwise and compensated, actually reduce bias.  Sure, they reduce the magnitude of the error, but it’s unclear to me they help to randomize error, important for long-term studies.  Can the authors confirm in the paper this is the case and speculate why?  Hairer et al. (2008) observed that composition symplectic methods obeyed Brouwer’s Law without any compensated or pairwise summation techniques.  It might help the astronomy community to describe some of the trial and error experiments the authors underwent for achieving Brouwer’s Law, and reconcile heyoka’s behavior with the findings of Hairer et al. (2008) and others.

Reply2: We added a paragraph and a new reference to a paper from Rodriguez (2012) detailing how summation techniques are important to achieve Brouwers' law in a Taylor integrator.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
R: However, I believe we can find clues for heyoka’s success, and I believe the authors should explore this.  A significant clue might come from the recent work by Hernandez & Holman (2021), who develop EnckeHH, and achieve Brouwer’s Law for fixed time steps; revealing, in fact, that IAS15 didn’t follow Brouwer’s Law for fixed time steps, at least at the time.  Indeed, it is possible Hairer et al. (2008) might have also found bias, had they done long-term studies.  It appears adaptive stepping may mask some problems in the algorithm in some cases.
The commonality between IAS15 and heyoka is the use of adaptive stepping.  So I’d like to see what would happen if heyoka keeps a fixed small time step (and also fixed polynomial order).  It is quite possible to do this for problems with well-defined timescales like the Solar System.  If the authors are able to still achieve Brouwer’s Law with fixed time step, this is significant and should be reported.  Achieving Brouwer’s Law for fixed time steps has uses that adaptive stepping wouldn’t allow; for example, if the ephemeris of reference bodies are known at fixed time intervals. Conversely, I’d like to see what happens if the authors keep the step fixed, but vary the order of the integrator p, to achieve some truncation error.  It would be really interesting to see whether Brouwer’s Law can be achieved in this situation.

Reply: we would like to thank the reviewer for pointing us to the new EnckeHH paper, which indeed we had missed in the literature review. The idea of testing heyoka with fixed timesteps is very interesting, and it is not something we originally thought about as we focused our effort on adaptive timestepping. At this stage of the project, it is not trivial for us to quickly adapt the existing codebase to implement an alternative fixed timestep strategy, as that would require substantial refactoring. We agree however that this is a very interesting research direction to explore for the future development of heyoka.

R2: I would like to try again to insist on this test because I think there’s a missed opportunity.  I think it would be better to do some fixed stepsize tests, given recent results.  It seems it should be straightforward to manipulate a code to keep h and p fixed, can’t they just be redefined to a fixed value?  If the results of this experiment are unfavorable, the code is still a significant development and fast.  If the results are favorable, the code is even stronger.  At the very least, if this test is difficult to do, the reader should be told that heyoka is not meant for fixed step sizes, and readers should be directed elsewhere.

In general, I think the reader is left wondering about the relationship of heyoka to other Brouwer’s Law works like those by Grazier et al. (2005), Hernandez & Holman (2021), Bartram & Wittig (2021), Hairer et al. (2008), or others I may have missed.  Of course, no one can or should be expected to numerically compare to all codes, but at the least a discussion and comparison based on the plots of authors I think is helpful.  The authors have only compared to IAS15.  Since the main result of the authors is a Brouwer’s Law code, I think such a review of existing work is in order. 

Reply2: We do not feel that the main result of our paper is the achievement of Brouwer's law, which is only a nice-to-have for a general purpose numerical integrator and thus is discussed profusely in our paper. In any case, we performed the fixed step integration requested and attached the resulting plots. We did not include the picture in the paper, instead we added in the text a small report on the experiment results, which are consistent with what expected form referenced literature.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

3.  It might be nice to also see a scaling for a WH method, like WHFast.
Reply: the plot in Figure 3 refers to high-accuracy integrations, a setup in which we think WHFast would not be competitive with heyoka or IAS15.

R2: Of course, I agree that a WH method would be far more expensive.  However, I was curious about how the slope looks.  A more useful comparison would be to compare with the higher order WH methods in this plot (e.g., WHCKL from Rebound), and see what their scalings are, since people often (overwhelmingly?) use them for studying the Solar System.

Reply2: We attached a plot with the scaling for WHCKL, which is similar to Taylor and IAS15. We, though, remain convinced such a plot is not a fair comparison as it refers to different levels of energy conservation error. We thus did not include the plot in the paper.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Section 4.3.
2. Second paragraph of Section 4.3: I think the authors should be more clear about what they are trying to achieve in this section.  Higher-order integrators have been argued to be a waste of resources for tests of many Lyapunov times like what the authors test here (see Portegies Zwart & Boekholt (2014), and Hernandez et al. (2020) ).  So while the test of Section 4.3 is great for seeing the roundoff properties of heyoka, it doesn’t necessarily confer a special accuracy on the study of the outer Solar System.  So I think the authors should maybe reflect this point in Section 4.3.
Reply: We agree with the comment of the reviewer. We have added a couple of clarifying sentences on the intent of the test.

R2: I agree with the new comments in the paper, but to a typical reader (me included), they may come as a shock.  How did the authors learn this?  Is it obvious to them?  This is a topic which has been the subject of significant research so we cannot just assume them to be common knowledge.

Reply: we explicitly added a reference to Portegies Zwart & Boekholt (2014) where the reliability of these simulations is discussed in a N=3 body context.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


3.  Throughout the paper, I’m not sure I understood the tolerance of 10^{-18}, why can’t we use 10^{-16}, which might give a faster algorithm?
Reply: we have added a paragraph with an explanation about the tolerance level at the end of section 4.3.

R2: I understand this, but I remain surprised.  The three sets of authors; Rein & Spiegel (2015), Hernandez & Holman (2021), and Bartram & Wittig (2021) have used a tolerance of 10^{-16} for the acceleration error.  Note 10^{-16} is below the machine precision for IEEE 754 double precision standard calculations.  Meanwhile, the authors of heyoka needed a tolerance of 10^{-18} on the positions, if I understand correctly.  I think these differences should be explained/reconciled.

Reply2: We added a paragraph and a new reference to a paper from Rodriguez (2012) detailing how lowering the precision on the tolerance is important to achieve Brouwers' law in a Taylor integrator. Note, however that also in Rein & Spiegel (2015) the internal precision of the integrator is much lower than 1e-16 (consequence of a forced timestep reduction leading a lower effective accuracy, see paragraph 3.6 - "The  above  estimate  ensures  that  we  reach  machine precision after one timestep. However, we want to further decrease the timestep for two reasons..."). In other words, it is not surprising that a lower-than-machine-precision error tolerance is important to remove bias.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


Section 4.4
1. I might argue against the test here.  Using heyoka with small tolerance to study the structure of the Kirkwood gaps seems like it might be overkill.  You might get an equally accurate result using a low accuracy and low order symplectic method.
Reply: We have added a sentence at the beginning of the section clarifying how the intent of the example is to test the behaviour of heyoka in a setup which combines long-term dynamical evolution with accurate modelling of close encounters, and not to provide novel scientific insight.

R2: I would request more clarity in the statement the authors have inserted, along the lines of saying that heyoka is possibly not recommended for such a science problem when compared to faster symplectic methods like Mercury/Mercurius or SyMBA.

Reply2: we understand your point and that you would not recommend heyoka for those type of tests, but we feel differently and will not include such a statement in our paper. We feel, for example, that the effect of modelling close encounters in a high precision set up provides, in the worst case, an important validation of other (faster) approaches such as Mercury. We have added an explicit reference to Mercury to clarify these studies can be efficiently undertaken with mixed-variable symplectic integrators.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


Section 4.7
1. “All numerical simulations […] were done using modern versions of Wisdom & Holman (1991).”  This is inaccurate.  The integrations in Grimm et al. (2018) and Agol et al. (2020) do integrations based on symplectic integrators independent of the Wisdom—Holman methods; e.g., Dehnen & Hernandez (2017).
Reply: thanks for pointing this out, we though GENGA was used and that it was based on WH we now rephrased the sentence.

R2: I think the new wording is problematic as well: “… were done using modern versions of symplectic numerical integrators including Wisdom & Holman (1991)…”  To me, it raises some questions:
1. What is a “modern version” of symplectic integrators?
2. Why is Wisdom & Holman (1991) a modern version of symplectic integrators?
3. Why specifically highlight Wisdom & Holman (1991) from these papers?
I also would like to note that GENGA is akin to Mercury/Mercurius, not WH.

Reply2: We removed "modern version", which solves points 1. and 2. For 3., we specifically mention it as we later report the CPU times of WHfast.

==> reviewer_report_3.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
R: Perhaps the most surprising part of this paper is that the authors have achieved Brouwer’s Law with seemingly little effort.  Their goal is to keep the truncation error small at each step, and this seems to be sufficient to get Brouwer’s Law.  It strikes me as a big contrast to the works of authors like Hairer et al. (2008) and Rein & Spiegel (2015) who took painstaking measures to achieve Brouwer’s Law.

Reply: We think we may have not done the best job at describing correctly what makes heyoka able to follow Brouwer's law. It is not only the Taylor approach, but also the combined use of pairwise and compensated summation techniques, and the use of a tolerance below machine precision. We made several experiments before converging to the final setup which now allows for the law to be kept for long-term integrations. The wording in section 3.5, we think, describe the final decisions we converged to.

R2: I think I am surprised that these summation techniques, pairwise and compensated, actually reduce bias.  Sure, they reduce the magnitude of the error, but it’s unclear to me they help to randomize error, important for long-term studies.  Can the authors confirm in the paper this is the case and speculate why?  Hairer et al. (2008) observed that composition symplectic methods obeyed Brouwer’s Law without any compensated or pairwise summation techniques.  It might help the astronomy community to describe some of the trial and error experiments the authors underwent for achieving Brouwer’s Law, and reconcile heyoka’s behavior with the findings of Hairer et al. (2008) and others.

Reply2: We added a paragraph and a new reference to a paper from Rodriguez (2012) detailing how summation techniques are important to achieve Brouwers' law in a Taylor integrator.

R3: From my reading of Rodriguez and Barrio (2012), I think their conclusions are contrary to Reply2.  In Fig. 3, it seems whether Kahan summation is used or not doesn’t affect whether Brouwer’s Law is obeyed.  I think the authors can be more clear about this.

Reply3: 
Reporting here directly the conclusions in Rodriguez and Barrio (2012):

"We have studied, for this method, the main sources of errors, at each stage of the numerical integration, and we have proposed some ways to reduce them ...: (tol << epsilon) + Kahan compensated summation (+ compensated Horner)." 

We can then agree how Rodriguez and Barrio (2012) are clearly and unambiguously concluding that both these methods have a role in reducing the source of errors. The way we reference this statement in our paper is: "However, as pointed out in Abad et al. (2012), Rodríguez &Barrio (2012) and Rein & Spiegel (2015), a faster and more practical way of reducing numerical errors is to control catastrophic cancellations in summations via compensated algorithm" which seems accurate.

The figure pointed out in R3 is, instead, only showing the effect of the Kahan summation for a short(er) term integration (10^5 dynamical timescales) and is used to quantify its effect on the error reduction. This cannot, by any means, be used to support the statement "whether Kahan summation is used or not doesn’t affect whether Brouwer’s Law is obeyed". Note that in many of our failed experiments we had the Brouwer's law followed up to (10^8 dynamical timescales) only to break up at later times.

Overall, our wording is now accurate as we do not claim our setup to be necessary for the achievement of Brouwer's law, only that is sufficient.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


Reply2: We do not feel that the main result of our paper is the achievement of Brouwer's law, which is only a nice-to-have for a general purpose numerical integrator and thus is discussed profusely in our paper. In any case, we performed the fixed step integration requested and attached the resulting plots. We did not include the picture in the paper, instead we added in the text a small report on the experiment results, which are consistent with what expected form referenced literature.

R3: I see; well, from my perspective, one of the most novel and exciting parts of this paper is having a fast code that also respects Brouwer’s Law.  I assume the audience of this paper, at least in part, may agree with me.  As the authors know, there exist a plethora of very fast and highly precise codes out there, so I am unsure having a new one is that interesting.  But it does offer something interesting to have a fast Brouwer’s Law code like the authors have.  Thus why I think a comparison with Brouwer’s Law codes helps the typical reader.

Reply: Heyoka is not just a new very fast and highly precise algorithm adding to existing ones. It is, rather as we hope is clear from our experiments, in many occasions a faster and more precise implementation of a general purpose numerical integrator. 

And we do agree on the significance of heyoka achieving Brouwer’s law, that is why we discuss it profusely comparing to IAS15, which is established to be a solid reference benchmark.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Section 4.3.
2. Second paragraph of Section 4.3: I think the authors should be more clear about what they are trying to achieve in this section.  Higher-order integrators have been argued to be a waste of resources for tests of many Lyapunov times like what the authors test here (see Portegies Zwart & Boekholt (2014), and Hernandez et al. (2020) ).  So while the test of Section 4.3 is great for seeing the roundoff properties of heyoka, it doesn’t necessarily confer a special accuracy on the study of the outer Solar System.  So I think the authors should maybe reflect this point in Section 4.3.
Reply: We agree with the comment of the reviewer. We have added a couple of clarifying sentences on the intent of the test.

R2: I agree with the new comments in the paper, but to a typical reader (me included), they may come as a shock.  How did the authors learn this?  Is it obvious to them?  This is a topic which has been the subject of significant research so we cannot just assume them to be common knowledge.

Reply: we explicitly added a reference to Portegies Zwart & Boekholt (2014) where the reliability of these simulations is discussed in a N=3 body context.

R3: OK.  I just want to note the reference that is actually put in is Boekholt & Zwart (2015), which is also appropriate.  This reference mixes both short and long-term experiments, so we need to be careful in interpreting them.  I am being careful, but I hope the authors share a desire to be careful with their paper as well.

Reply2: Ok, thanks for the correction. We now also refer to Zwart & Boekholt (2014).

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


3.  Throughout the paper, I’m not sure I understood the tolerance of 10^{-18}, why can’t we use 10^{-16}, which might give a faster algorithm?
Reply: we have added a paragraph with an explanation about the tolerance level at the end of section 4.3.

R2: I understand this, but I remain surprised.  The three sets of authors; Rein & Spiegel (2015), Hernandez & Holman (2021), and Bartram & Wittig (2021) have used a tolerance of 10^{-16} for the acceleration error.  Note 10^{-16} is below the machine precision for IEEE 754 double precision standard calculations.  Meanwhile, the authors of heyoka needed a tolerance of 10^{-18} on the positions, if I understand correctly.  I think these differences should be explained/reconciled.

Reply2: We added a paragraph and a new reference to a paper from Rodriguez (2012) detailing how lowering the precision on the tolerance is important to achieve Brouwers' law in a Taylor integrator. Note, however that also in Rein & Spiegel (2015) the internal precision of the integrator is much lower than 1e-16 (consequence of a forced timestep reduction leading a lower effective accuracy, see paragraph 3.6 - "The  above  estimate  ensures  that  we  reach  machine precision after one timestep. However, we want to further decrease the timestep for two reasons..."). In other words, it is not surprising that a lower-than-machine-precision error tolerance is important to remove bias.

R3: I think there has been a misinterpretation from the authors  The \epsilon the above quote refers to is only used to set the adaptive time step.  It is independent of the error tolerance, which sets when iterations are halted and convergence is reached.  Note that Hernandez & Holman (2021) have not used adaptive stepping and use a tolerance of 1e-16.  So this issue of 1e-16 vs 1e-18 I think still deserves being addressed.

Reply3: 
No misinterpretation, maybe a misunderstanding due to the many epsilon used in Rein & Spiegel (2015). 

In their work they set an \epsilon_{\delta  b} to be 1e-16. This is indeed the precision of the predictor corrector iterations and cannot in any way be interpreted as the algoritmic tolerance. In  Rein & Spiegel (2015) you can infact read QUOTE: "Note that the value \epsilon_{\delta  b} does not determine the final order of the scheme or even the accuracy. It merely ensures that the implicit part of the integrator has converged." 

Later, in the paper they also set a precision parameter \epsilon_b to 0.028 as to achieve machine precision (i.e. 1e-16). This precision parameter determines the size of the time step h. But this value is then further reduced (a bit arbitrarily) to 1e-9 guaranteeing an internal precision of 1e-22 at least (so the authors write). So, in this sense, Rein & Spiegel (2015) are setting an effective precision that is much lower than the 1e-16 you have reported in R2.

In the case of heyoka we let the user directly control the "real" \epsilon, and thus, in order to achieve a precision below the 1e-16 we actually use 1e-18, rather than obtaining the same effect by hiding in the code a step reduction or introducing some precision parameter that controls it.

The text in the paper is clearly explaining how the use of 1e-18 is consistent to both Rein & Spiegel (2015) and Rodriguez (2012) and that is in agreement with their findings. 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


Section 4.4
1. I might argue against the test here.  Using heyoka with small tolerance to study the structure of the Kirkwood gaps seems like it might be overkill.  You might get an equally accurate result using a low accuracy and low order symplectic method.
Reply: We have added a sentence at the beginning of the section clarifying how the intent of the example is to test the behaviour of heyoka in a setup which combines long-term dynamical evolution with accurate modelling of close encounters, and not to provide novel scientific insight.

R2: I would request more clarity in the statement the authors have inserted, along the lines of saying that heyoka is possibly not recommended for such a science problem when compared to faster symplectic methods like Mercury/Mercurius or SyMBA.

Reply2: we understand your point and that you would not recommend heyoka for those type of tests, but we feel differently and will not include such a statement in our paper. We feel, for example, that the effect of modelling close encounters in a high precision set up provides, in the worst case, an important validation of other (faster) approaches such as Mercury. We have added an explicit reference to Mercury to clarify these studies can be efficiently undertaken with mixed-variable symplectic integrators.

R3: I don’t necessarily disagree with the authors, but I think this information is necessary to readers, who might wonder why some people are using Mercury, while others are using heyoka.  Some explanation such as that given in Reply2 would be helpful.  Another useful statement would be that heyoka is slower than Mercury and similar.

Reply3: Thanks for not disagreeing. We have reworked the text so that it now reflects the reasoning in Reply2. 
